On the Mountain-pass algorithm for the quasi-linear Schrodinger equation

We discuss the application of the Mountain Pass algorithm to the so-called quasi-linear Schrodinger equation, which is naturally associated with a class of nonsmooth functionals so that the classical algorithm is not directly applicable.

==> bifurcation.dat <==
10.000000 2.337341
5.000000 1.965130
2.000000 1.495397
1.000000 1.158633
0.500000 0.840256


==> pe_V0_R1-delta0.dat <==
4.000000 1.170744
4.157895 1.128418
4.315789 1.090081
4.473684 1.053946
4.631579 1.021236
4.789474 0.991084
4.947368 0.962365
5.105263 0.935779
5.263158 0.910937
5.421053 0.887283
5.578947 0.865085
5.736842 0.844534
5.894737 0.824562
6.052632 0.805354
6.210526 0.787710
6.368421 0.770050
6.526316 0.754143
6.684211 0.738163
6.842105 0.723337
7.000000 0.708944


==> pe_V0_R1-delta1.dat <==
4.000000 3.503274
4.157895 3.065053
4.315789 2.745664
4.473684 2.503161
4.631579 2.311710
4.789474 2.156321
4.947368 2.027759
5.105263 1.918670
5.263158 1.825031
5.421053 1.743350
5.578947 1.671575
5.736842 1.607990
5.894737 1.550522
6.052632 1.498979
6.210526 1.451762
6.368421 1.408517
6.526316 1.368868
6.684211 1.331765
6.842105 1.298157
7.000000 1.266161


==> pe_V0_R1.dat <==
4.000000 4.893351
4.157895 4.250742
4.315789 3.773267
4.473684 3.407044
4.631579 3.116954
4.789474 2.883965
4.947368 2.689827
5.105263 2.527820
5.263158 2.389630
5.421053 2.271056
5.578947 2.166903
5.736842 2.075247
5.894737 1.993397
6.052632 1.920583
6.210526 1.854873
6.368421 1.795171
6.526316 1.740640
6.684211 1.690658
6.842105 1.644645
7.000000 1.601796


==> pe_V10_R1-delta0.dat <==
4.000000 1.410273
4.157895 1.359184
4.315789 1.312391
4.473684 1.269316
4.631579 1.229398
4.789474 1.192243
4.947368 1.157632
5.105263 1.124957
5.263158 1.094556
5.421053 1.065856
5.578947 1.038800
5.736842 1.013189
5.894737 0.988699
6.052632 0.965786
6.210526 0.943653
6.368421 0.922692
6.526316 0.902603
6.684211 0.883371
6.842105 0.864963
7.000000 0.847300


==> pe_V10_R1-delta1.dat <==
4.000000 3.540230
4.157895 3.119693
4.315789 2.816316
4.473684 2.586149
4.631579 2.405499
4.789474 2.259080
4.947368 2.137281
5.105263 2.033868
5.263158 1.944587
5.421053 1.866493
5.578947 1.797179
5.736842 1.735288
5.894737 1.679434
6.052632 1.628485
6.210526 1.581997
6.368421 1.539122
6.526316 1.499367
6.684211 1.462675
6.842105 1.428138
7.000000 1.395786


==> pe_V10_R1.dat <==
4.000000 4.899558
4.157895 4.263043
4.315789 3.791834
4.473684 3.432920
4.631579 3.151121
4.789474 2.923726
4.947368 2.737996
5.105263 2.582362
5.263158 2.449872
5.421053 2.335810
5.578947 2.236262
5.736842 2.148967
5.894737 2.070514
6.052632 2.000637
6.210526 1.937956
6.368421 1.879904
6.526316 1.827457
6.684211 1.779104
6.842105 1.734273
7.000000 1.693435


==> pn_V0_R1-delta0.dat <==
4.000000 4.052291
4.157895 3.858888
4.315789 3.693158
4.473684 3.545285
4.631579 3.418678
4.789474 3.307787
4.947368 3.206024
5.105263 3.116277
5.263158 3.036043
5.421053 2.962306
5.578947 2.895976
5.736842 2.836765
5.894737 2.781488
6.052632 2.729160
6.210526 2.683885
6.368421 2.638877
6.526316 2.600207
6.684211 2.562804
6.842105 2.528095
7.000000 2.496199


==> pn_V0_R1-delta1.dat <==
4.000000 12.566254
4.157895 9.385233
4.315789 7.548533
4.473684 6.375862
4.631579 5.569521
4.789474 4.983547
4.947368 4.542650
5.105263 4.197090
5.263158 3.920099
5.421053 3.692813
5.578947 3.503751
5.736842 3.344173
5.894737 3.206924
6.052632 3.088886
6.210526 2.983914
6.368421 2.891698
6.526316 2.810057
6.684211 2.736285
6.842105 2.670972
7.000000 2.610773


==> pn_V0_R1.dat <==
4.000000 24.205591
4.157895 16.223503
4.315789 12.003398
4.473684 9.495258
4.631579 7.867381
4.789474 6.753596
4.947368 5.940035
5.105263 5.330990
5.263158 4.858799
5.421053 4.485594
5.578947 4.179808
5.736842 3.927452
5.894737 3.714683
6.052632 3.534870
6.210526 3.380149
6.368421 3.245609
6.526316 3.127490
6.684211 3.023155
6.842105 2.930393
7.000000 2.847062


==> pn_V10_R1-delta0.dat <==
4.000000 5.005584
4.157895 4.739225
4.315789 4.509722
4.473684 4.312074
4.631579 4.137880
4.789474 3.983389
4.947368 3.847124
5.105263 3.723706
5.263158 3.614023
5.421053 3.514095
5.578947 3.422197
5.736842 3.341400
5.894737 3.265381
6.052632 3.196825
6.210526 3.132440
6.368421 3.073673
6.526316 3.018990
6.684211 2.967746
6.842105 2.919930
7.000000 2.875386


==> pn_V10_R1-delta1.dat <==
4.000000 12.694646
4.157895 9.532169
4.315789 7.706827
4.473684 6.536841
4.631579 5.733249
4.789474 5.149032
4.947368 4.707007
5.105263 4.361968
5.263158 4.083362
5.421053 3.855160
5.578947 3.664578
5.736842 3.503366
5.894737 3.364677
6.052632 3.244610
6.210526 3.138962
6.368421 3.045395
6.526316 2.962148
6.684211 2.888064
6.842105 2.820721
7.000000 2.759463


==> pn_V10_R1.dat <==
4.000000 24.246092
4.157895 16.281987
4.315789 12.061650
4.473684 9.557791
4.631579 7.939080
4.789474 6.822213
4.947368 6.017308
5.105263 5.412227
5.263158 4.942173
5.421053 4.568215
5.578947 4.265005
5.736842 4.014944
5.894737 3.802662
6.052632 3.623581
6.210526 3.470183
6.368421 3.334427
6.526316 3.217662
6.684211 3.113076
6.842105 3.020213
7.000000 2.938435

